The efficient star-forming regions of stripped-envelope supernovae

Massive stars ($> 8~\rm{M}_{\odot}$) play a key role in shaping the interstellar medium of galaxies through stellar feedback. However, how these stars form and evolve before exploding as core-collapse supernovae (SNe) remains elusive. We compute for the first time the star-formation efficiencies (SFEs) at the locations of hydrogen-rich (H-rich) SNe and stripped-envelope SNe (SESNe) to constrain their progenitor properties. We used VLT/MUSE and ALMA observations of H$\alpha$/H$\beta$ and CO(2-1) emission lines to trace the components of the warm ionised gas and cold molecular gas, respectively. Both observations resolve individual H II regions and giant molecular clouds at spatial resolutions on cloud-scales ($\sim$100 pc). This combined data allows us to compute the SFE from the star formation rate (SFR) and the molecular gas mass (M$_{\rm{mol}}$) as SFE = SFR/M$_{\rm{mol}}$. We find that SESNe explode in environments that are currently forming stars eight times more efficiently than those of H-rich SNe (higher SFR for SESNe with similar M$_{\rm{mol}}$). On one hand, this is consistent with the scenario in which the majority of SESNe are produced from very massive stars ($> 20~\rm{M}_{\odot}$) if the initial mass function is top-heavy. On the other hand, most of SESN progenitor channels are formed from interacting binaries ($< 20~\rm{M}_{\odot}$) if an increased binary system formation rate is connected with turbulences and, in turn, with the boost to SFE. Then, an increased binary fraction could explain the enhanced H$\alpha$ luminosities. In summary, SESNe preferentially occur in regions of intense, efficient star formation rather than simply higher gas content.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
